Propagation effects in resonant high-harmonic generation and high-order frequency mixing in laser plasma

We study the phase matching of resonant high-harmonic generation (HHG) and high-order frequency mixing (HFM) in plasma. We solve numerically the propagation equations coupled with the time-dependent Schr\"odinger equation for the nonlinear polarisation. The macroscopic harmonic signal is enhanced in the vicinity of a multiphoton resonance with the transition between the ground and autoionising states of the generating ion. We show that narrow and strong resonances (as for gallium and indium ions) provide compensation of the plasma dispersion in a spectral region above the exact resonance improving the phase matching and leading to a high macroscopic signal. The compensation does not take place for a wider resonance (as for manganese ions), instead the phase matching is achieved in the HFM process. Comparing the XUV generated in manganese plasma and in neon gas, we show that the resonant HHG in plasma is an order of magnitude more effective than in the gas, moreover another order of magnitude can be gained from the propagation using HFM in plasma.

==> main_osa.txt <==
\documentclass[9pt,twocolumn,twoside]{opticajnl}
\journal{opticajournal} % use for journal or Optica Open submissions

% See template introduction for guidance on setting shortarticle option
\setboolean{shortarticle}{true}
% true = letter/tutorial
% false = research/review article

% ONLY applicable for journal submission shortarticle types:
% When \setboolean{shortarticle}{true}
% then \setboolean{memo}{true} will print "Memorandum" on title page header
% Otherwise header will remain as "Letter"
% \setboolean{memo}{true}

\usepackage{lineno}
\linenumbers % Turn off line numbering for Optica Open preprint submissions.

\usepackage{siunitx}
\usepackage{physics}

\usepackage{xcolor}
\newcommand{\red}[1]{\textcolor{red}{#1}}
\newcommand{\green}[1]{\textcolor{green}{#1}}%{ForestGreen}{#1}}
\newcommand{\purple}[1]{\textcolor{purple}{#1}}
\newcommand{\orange}[1]{\textcolor{orange}{#1}}
\newcommand{\Lagr}{\mathcal{L}}

\renewcommand{\Re}{\operatorname{Re}}
\renewcommand{\Im}{\operatorname{Im}}

\def\eps{\varepsilon}
\def\fig#1{Fig.\,\ref{#1}}
\def\tab#1{Tab.~\ref{#1}}
\def\sec#1{Sect.~\ref{#1}}
\def\eq#1{Eq.~(\ref{#1})}
\def\eqs#1#2{Eqs.~(\ref{#1}) and (\ref{#2})}
\def\beq#1{\begin{equation}\label{#1}}
\def\eeq{\end{equation}}


%\title{Macroscopic properties of resonant high-order harmonic generation and frequency mixing in laser plasma}
\title{Propagation effects in resonant high-harmonic generation and high-order frequency mixing in laser plasma}

\author[1,*]{Vasily V. Strelkov}
\author[2]{Margarita A. Khokhlova}


\affil[1]{Prokhorov General Physics Institute of the Russian Academy of Sciences, Vavilova Street 38, Moscow 119991, Russia}
\affil[2]{King’s College London, Strand Campus, London WC2R 2LS, UK}
%\affil[3]{}

\affil[*]{strelkov.v@gmail.com}

\begin{abstract}
We study the phase matching of resonant high-harmonic generation~(HHG) and high-order frequency mixing~(HFM) in plasma. We solve numerically the propagation equations coupled with the time-dependent Schr\"odinger equation for the nonlinear polarisation. The macroscopic harmonic signal is enhanced in the vicinity of a multiphoton resonance with the transition between the ground and autoionising states of the generating ion. We show that narrow and strong resonances (as for gallium and indium ions) provide compensation of the plasma dispersion in a spectral region above the exact resonance improving the phase matching and leading to a high macroscopic signal. The compensation does not take place for a wider resonance (as for manganese ions), instead the phase matching is achieved in the HFM process. Comparing the XUV generated in manganese plasma and in neon gas, we show that the resonant HHG in plasma is an order of magnitude more effective than in the gas, moreover another order of magnitude can be gained from the propagation using HFM in plasma.
\end{abstract}

\setboolean{displaycopyright}{false} % Do not include copyright or licensing information in submission.

\begin{document}

\maketitle

\input{manuscriptText.tex}

\begin{backmatter}
\bmsection{Funding} This study was funded by RSF (Grant No. 24-22-00108).

\bmsection{Acknowledgments} MK acknowledges Royal Society funding under URF\textbackslash R1\textbackslash 231460.

\bmsection{Disclosures} The authors declare no conflicts of interest.

\bmsection{Data availability} Data underlying the results presented in this paper are not publicly available at this time but may be obtained from the authors upon reasonable request.

\end{backmatter}

% Bibliography
\bibliography{lit}

% Full bibliography added automatically for Optics Letters submissions; the following line will simply be ignored if submitting to other journals.
% Note that this extra page will not count against page length
\bibliographyfullrefs{lit} %sampel

%Manual citation list
%\begin{thebibliography}{1}
%\bibitem{Zhang:14}
%Y.~Zhang, S.~Qiao, L.~Sun, Q.~W. Shi, W.~Huang, %L.~Li, and Z.~Yang,
 % \enquote{Photoinduced active terahertz metamaterials with nanostructured
  %vanadium dioxide film deposited by sol-gel method,} Opt. Express \textbf{22},
  %11070--11078 (2014).
%\end{thebibliography}

% Please include bios and photos of all authors for aop articles
\ifthenelse{\equal{\journalref}{aop}}{%
\section*{Author Biographies}
\begingroup
\setlength\intextsep{0pt}
\begin{minipage}[t][6.3cm][t]{1.0\textwidth} % Adjust height [6.3cm] as required for separation of bio photos.
  \begin{wrapfigure}{L}{0.25\textwidth}
    \includegraphics[width=0.25\textwidth]{john_smith.eps}
  \end{wrapfigure}
  \noindent
  {\bfseries John Smith} received his BSc (Mathematics) in 2000 from The University of Maryland. His research interests include lasers and optics.
\end{minipage}
\begin{minipage}{1.0\textwidth}
  \begin{wrapfigure}{L}{0.25\textwidth}
    \includegraphics[width=0.25\textwidth]{alice_smith.eps}
  \end{wrapfigure}
  \noindent
  {\bfseries Alice Smith} also received her BSc (Mathematics) in 2000 from The University of Maryland. Her research interests also include lasers and optics.
\end{minipage}
\endgroup
}{}


\end{document}

